Gem5-AcceSys: Enabling System-Level Exploration of Standard Interconnects for Novel Accelerators

The growing demand for efficient, high-performance processing in machine learning (ML) and image processing has made hardware accelerators, such as GPUs and Data Streaming Accelerators (DSAs), increasingly essential. These accelerators enhance ML and image processing tasks by offloading computation from the CPU to dedicated hardware. These accelerators rely on interconnects for efficient data transfer, making interconnect design crucial for system-level performance. This paper introduces Gem5-AcceSys, an innovative framework for system-level exploration of standard interconnects and configurable memory hierarchies. Using a matrix multiplication accelerator tailored for transformer workloads as a case study, we evaluate PCIe performance across diverse memory types (DDR4, DDR5, GDDR6, HBM2) and configurations, including host-side and device-side memory. Our findings demonstrate that optimized interconnects can achieve up to 80% of device-side memory performance and, in some scenarios, even surpass it. These results offer actionable insights for system architects, enabling a balanced approach to performance and cost in next-generation accelerator design.

==> figures/data/IOCacheAnalysis/IOCache_impact_DC.csv <==
,Folder,Matrix Size,IOCacheSize,IOCacheLat,Time Spent (ns)
347,512_matrix_iosize1kB_iolat2,512,1,2,17557820.0
22,512_matrix_iosize1kB_iolat4,512,1,4,17631014.0
68,512_matrix_iosize1kB_iolat8,512,1,8,17743071.0
157,512_matrix_iosize1kB_iolat16,512,1,16,18026392.0
307,512_matrix_iosize1kB_iolat32,512,1,32,18647194.0
3,512_matrix_iosize1kB_iolat50,512,1,50,19670725.0
316,512_matrix_iosize1kB_iolat64,512,1,64,21041393.0
360,512_matrix_iosize2kB_iolat2,512,2,2,17551819.0
31,512_matrix_iosize2kB_iolat4,512,2,4,17629703.0
327,512_matrix_iosize2kB_iolat8,512,2,8,17744501.0
240,512_matrix_iosize2kB_iolat16,512,2,16,18021266.0
132,512_matrix_iosize2kB_iolat32,512,2,32,18647194.0
108,512_matrix_iosize2kB_iolat50,512,2,50,19668778.0
306,512_matrix_iosize2kB_iolat64,512,2,64,21041234.0
339,512_matrix_iosize4kB_iolat2,512,4,2,17538786.0
135,512_matrix_iosize4kB_iolat4,512,4,4,17616908.0
165,512_matrix_iosize4kB_iolat8,512,4,8,17731865.0
344,512_matrix_iosize4kB_iolat16,512,4,16,18014510.0
391,512_matrix_iosize4kB_iolat32,512,4,32,18639406.0
287,512_matrix_iosize4kB_iolat50,512,4,50,19671718.0
315,512_matrix_iosize4kB_iolat64,512,4,64,21033605.0
118,512_matrix_iosize8kB_iolat2,512,8,2,17542044.0
253,512_matrix_iosize8kB_iolat4,512,8,4,17619928.0
204,512_matrix_iosize8kB_iolat8,512,8,8,17736594.0
275,512_matrix_iosize8kB_iolat16,512,8,16,18017610.0
294,512_matrix_iosize8kB_iolat32,512,8,32,18637975.0
220,512_matrix_iosize8kB_iolat50,512,8,50,19667109.0
134,512_matrix_iosize8kB_iolat64,512,8,64,21027724.0
182,512_matrix_iosize16kB_iolat2,512,16,2,17538746.0
365,512_matrix_iosize16kB_iolat4,512,16,4,17618299.0
35,512_matrix_iosize16kB_iolat8,512,16,8,17735442.0
378,512_matrix_iosize16kB_iolat16,512,16,16,18015146.0
206,512_matrix_iosize16kB_iolat32,512,16,32,18638412.0
125,512_matrix_iosize16kB_iolat50,512,16,50,19672751.0
257,512_matrix_iosize16kB_iolat64,512,16,64,21033605.0
133,512_matrix_iosize32kB_iolat2,512,32,2,17540812.0
227,512_matrix_iosize32kB_iolat4,512,32,4,17618775.0
185,512_matrix_iosize32kB_iolat8,512,32,8,17735561.0
372,512_matrix_iosize32kB_iolat16,512,32,16,18017610.0
48,512_matrix_iosize32kB_iolat32,512,32,32,18639127.0
261,512_matrix_iosize32kB_iolat50,512,32,50,19670486.0
189,512_matrix_iosize32kB_iolat64,512,32,64,21035790.0
7,512_matrix_iosize64kB_iolat2,512,64,2,17523209.0
76,512_matrix_iosize64kB_iolat4,512,64,4,17590721.0
394,512_matrix_iosize64kB_iolat8,512,64,8,17702222.0
96,512_matrix_iosize64kB_iolat16,512,64,16,17973304.0
63,512_matrix_iosize64kB_iolat32,512,64,32,18550714.0
353,512_matrix_iosize64kB_iolat50,512,64,50,19192656.0
102,512_matrix_iosize64kB_iolat64,512,64,64,20126025.0
24,512_matrix_iosize128kB_iolat2,512,128,2,17497301.0
281,512_matrix_iosize128kB_iolat4,512,128,4,17593861.0
16,512_matrix_iosize128kB_iolat8,512,128,8,17715295.0
338,512_matrix_iosize128kB_iolat16,512,128,16,17981013.0
101,512_matrix_iosize128kB_iolat32,512,128,32,18502752.0
90,512_matrix_iosize128kB_iolat50,512,128,50,19032359.0
322,512_matrix_iosize128kB_iolat64,512,128,64,19915620.0
180,512_matrix_iosize256kB_iolat2,512,256,2,17533104.0
379,512_matrix_iosize256kB_iolat4,512,256,4,17604431.0
218,512_matrix_iosize256kB_iolat8,512,256,8,17713189.0
67,512_matrix_iosize256kB_iolat16,512,256,16,17984708.0
326,512_matrix_iosize256kB_iolat32,512,256,32,18494765.0
45,512_matrix_iosize256kB_iolat50,512,256,50,19032796.0
12,512_matrix_iosize256kB_iolat64,512,256,64,19912759.0
333,512_matrix_iosize512kB_iolat2,512,512,2,17512918.0
289,512_matrix_iosize512kB_iolat4,512,512,4,17559648.0
380,512_matrix_iosize512kB_iolat8,512,512,8,17696540.0
254,512_matrix_iosize512kB_iolat16,512,512,16,17954667.0
362,512_matrix_iosize512kB_iolat32,512,512,32,18589020.0
400,512_matrix_iosize512kB_iolat50,512,512,50,19032836.0
268,512_matrix_iosize512kB_iolat64,512,512,64,19912799.0
396,512_matrix_iosize1024kB_iolat2,512,1024,2,17478983.0
329,512_matrix_iosize1024kB_iolat4,512,1024,4,17559846.0
129,512_matrix_iosize1024kB_iolat8,512,1024,8,17657518.0
19,512_matrix_iosize1024kB_iolat16,512,1024,16,17897646.0
147,512_matrix_iosize1024kB_iolat32,512,1024,32,18502712.0
349,512_matrix_iosize1024kB_iolat50,512,1024,50,18979987.0
388,512_matrix_iosize1024kB_iolat64,512,1024,64,19633174.0
174,512_matrix_iosize2048kB_iolat2,512,2048,2,17397881.0
197,512_matrix_iosize2048kB_iolat4,512,2048,4,17458757.0
233,512_matrix_iosize2048kB_iolat8,512,2048,8,17564535.0
20,512_matrix_iosize2048kB_iolat16,512,2048,16,17763813.0
374,512_matrix_iosize2048kB_iolat32,512,2048,32,18300335.0
355,512_matrix_iosize2048kB_iolat50,512,2048,50,18815438.0
264,512_matrix_iosize2048kB_iolat64,512,2048,64,19163609.0
166,512_matrix_iosize4096kB_iolat2,512,4096,2,17393430.0
297,512_matrix_iosize4096kB_iolat4,512,4096,4,17454465.0
212,512_matrix_iosize4096kB_iolat8,512,4096,8,17558535.0
313,512_matrix_iosize4096kB_iolat16,512,4096,16,17748396.0
320,512_matrix_iosize4096kB_iolat32,512,4096,32,18280586.0
364,512_matrix_iosize4096kB_iolat50,512,4096,50,18770337.0
148,512_matrix_iosize4096kB_iolat64,512,4096,64,19098163.0
142,512_matrix_iosize8192kB_iolat2,512,8192,2,17393430.0
51,512_matrix_iosize8192kB_iolat4,512,8192,4,17454465.0
46,512_matrix_iosize8192kB_iolat8,512,8192,8,17558535.0
247,512_matrix_iosize8192kB_iolat16,512,8192,16,17748396.0
381,512_matrix_iosize8192kB_iolat32,512,8192,32,18280586.0
25,512_matrix_iosize8192kB_iolat50,512,8192,50,18768390.0
375,512_matrix_iosize8192kB_iolat64,512,8192,64,19093076.0
92,512_matrix_iosize16384kB_iolat2,512,16384,2,17393430.0
207,512_matrix_iosize16384kB_iolat4,512,16384,4,17454465.0
300,512_matrix_iosize16384kB_iolat8,512,16384,8,17558535.0
6,512_matrix_iosize16384kB_iolat16,512,16384,16,17748396.0
399,512_matrix_iosize16384kB_iolat32,512,16384,32,18280586.0
138,512_matrix_iosize16384kB_iolat50,512,16384,50,18768390.0
283,512_matrix_iosize16384kB_iolat64,512,16384,64,19093076.0


==> figures/data/IOCacheAnalysis/IOCache_impact_DM.csv <==
,Folder,Matrix Size,IOCacheSize,IOCacheLat,Time Spent (ns)
360,512_matrix_iosize1kB_iolat2,512,1,2,19353151.0
24,512_matrix_iosize1kB_iolat4,512,1,4,19411683.0
72,512_matrix_iosize1kB_iolat8,512,1,8,19546231.0
163,512_matrix_iosize1kB_iolat16,512,1,16,19890070.0
317,512_matrix_iosize1kB_iolat32,512,1,32,20418286.0
4,512_matrix_iosize1kB_iolat50,512,1,50,22048950.0
326,512_matrix_iosize1kB_iolat64,512,1,64,23483594.0
373,512_matrix_iosize2kB_iolat2,512,2,2,19346277.0
33,512_matrix_iosize2kB_iolat4,512,2,4,19417286.0
338,512_matrix_iosize2kB_iolat8,512,2,8,19542058.0
247,512_matrix_iosize2kB_iolat16,512,2,16,19882917.0
137,512_matrix_iosize2kB_iolat32,512,2,32,20418326.0
113,512_matrix_iosize2kB_iolat50,512,2,50,22048950.0
316,512_matrix_iosize2kB_iolat64,512,2,64,23505012.0
351,512_matrix_iosize4kB_iolat2,512,4,2,19390464.0
141,512_matrix_iosize4kB_iolat4,512,4,4,19419948.0
171,512_matrix_iosize4kB_iolat8,512,4,8,19576629.0
357,512_matrix_iosize4kB_iolat16,512,4,16,19913952.0
404,512_matrix_iosize4kB_iolat32,512,4,32,20417372.0
296,512_matrix_iosize4kB_iolat50,512,4,50,22067706.0
325,512_matrix_iosize4kB_iolat64,512,4,64,23553292.0
123,512_matrix_iosize8kB_iolat2,512,8,2,19332051.0
260,512_matrix_iosize8kB_iolat4,512,8,4,19396146.0
211,512_matrix_iosize8kB_iolat8,512,8,8,19526323.0
282,512_matrix_iosize8kB_iolat16,512,8,16,19832532.0
304,512_matrix_iosize8kB_iolat32,512,8,32,20418286.0
227,512_matrix_iosize8kB_iolat50,512,8,50,22056182.0
140,512_matrix_iosize8kB_iolat64,512,8,64,23510695.0
188,512_matrix_iosize16kB_iolat2,512,16,2,19331892.0
378,512_matrix_iosize16kB_iolat4,512,16,4,19393921.0
37,512_matrix_iosize16kB_iolat8,512,16,8,19526323.0
391,512_matrix_iosize16kB_iolat16,512,16,16,19840320.0
213,512_matrix_iosize16kB_iolat32,512,16,32,20416538.0
130,512_matrix_iosize16kB_iolat50,512,16,50,22051771.0
264,512_matrix_iosize16kB_iolat64,512,16,64,23505290.0
139,512_matrix_iosize32kB_iolat2,512,32,2,19331892.0
234,512_matrix_iosize32kB_iolat4,512,32,4,19393921.0
192,512_matrix_iosize32kB_iolat8,512,32,8,19526323.0
385,512_matrix_iosize32kB_iolat16,512,32,16,19837777.0
52,512_matrix_iosize32kB_iolat32,512,32,32,20416538.0
268,512_matrix_iosize32kB_iolat50,512,32,50,22051771.0
196,512_matrix_iosize32kB_iolat64,512,32,64,23505290.0
8,512_matrix_iosize64kB_iolat2,512,64,2,18185178.0
80,512_matrix_iosize64kB_iolat4,512,64,4,18255274.0
407,512_matrix_iosize64kB_iolat8,512,64,8,18375595.0
100,512_matrix_iosize64kB_iolat16,512,64,16,18706878.0
67,512_matrix_iosize64kB_iolat32,512,64,32,19221942.0
366,512_matrix_iosize64kB_iolat50,512,64,50,20472368.0
106,512_matrix_iosize64kB_iolat64,512,64,64,21258553.0
26,512_matrix_iosize128kB_iolat2,512,128,2,17813325.0
289,512_matrix_iosize128kB_iolat4,512,128,4,17910957.0
17,512_matrix_iosize128kB_iolat8,512,128,8,18040657.0
350,512_matrix_iosize128kB_iolat16,512,128,16,18329740.0
105,512_matrix_iosize128kB_iolat32,512,128,32,18800338.0
94,512_matrix_iosize128kB_iolat50,512,128,50,20136833.0
333,512_matrix_iosize128kB_iolat64,512,128,64,20864010.0
186,512_matrix_iosize256kB_iolat2,512,256,2,17811815.0
392,512_matrix_iosize256kB_iolat4,512,256,4,17908374.0
225,512_matrix_iosize256kB_iolat8,512,256,8,18035611.0
71,512_matrix_iosize256kB_iolat16,512,256,16,18329899.0
337,512_matrix_iosize256kB_iolat32,512,256,32,18802206.0
47,512_matrix_iosize256kB_iolat50,512,256,50,20139813.0
13,512_matrix_iosize256kB_iolat64,512,256,64,20858367.0
344,512_matrix_iosize512kB_iolat2,512,512,2,17811537.0
299,512_matrix_iosize512kB_iolat4,512,512,4,17900705.0
393,512_matrix_iosize512kB_iolat8,512,512,8,18036604.0
261,512_matrix_iosize512kB_iolat16,512,512,16,18330971.0
375,512_matrix_iosize512kB_iolat32,512,512,32,18831452.0
413,512_matrix_iosize512kB_iolat50,512,512,50,20125866.0
275,512_matrix_iosize512kB_iolat64,512,512,64,20858328.0
409,512_matrix_iosize1024kB_iolat2,512,1024,2,17506401.0
340,512_matrix_iosize1024kB_iolat4,512,1024,4,17575900.0
134,512_matrix_iosize1024kB_iolat8,512,1024,8,17707388.0
21,512_matrix_iosize1024kB_iolat16,512,1024,16,17963092.0
153,512_matrix_iosize1024kB_iolat32,512,1024,32,18465360.0
362,512_matrix_iosize1024kB_iolat50,512,1024,50,19401948.0
401,512_matrix_iosize1024kB_iolat64,512,1024,64,20018617.0
180,512_matrix_iosize2048kB_iolat2,512,2048,2,16982317.0
204,512_matrix_iosize2048kB_iolat4,512,2048,4,17034252.0
240,512_matrix_iosize2048kB_iolat8,512,2048,8,17130335.0
22,512_matrix_iosize2048kB_iolat16,512,2048,16,17317414.0
387,512_matrix_iosize2048kB_iolat32,512,2048,32,17735918.0
368,512_matrix_iosize2048kB_iolat50,512,2048,50,18243988.0
271,512_matrix_iosize2048kB_iolat64,512,2048,64,18594583.0
172,512_matrix_iosize4096kB_iolat2,512,4096,2,16982794.0
307,512_matrix_iosize4096kB_iolat4,512,4096,4,17031670.0
219,512_matrix_iosize4096kB_iolat8,512,4096,8,17127593.0
323,512_matrix_iosize4096kB_iolat16,512,4096,16,17310619.0
331,512_matrix_iosize4096kB_iolat32,512,4096,32,17719269.0
377,512_matrix_iosize4096kB_iolat50,512,4096,50,18183867.0
154,512_matrix_iosize4096kB_iolat64,512,4096,64,18535296.0
148,512_matrix_iosize8192kB_iolat2,512,8192,2,16982794.0
55,512_matrix_iosize8192kB_iolat4,512,8192,4,17026464.0
48,512_matrix_iosize8192kB_iolat8,512,8192,8,17129699.0
254,512_matrix_iosize8192kB_iolat16,512,8192,16,17308791.0
394,512_matrix_iosize8192kB_iolat32,512,8192,32,17717958.0
27,512_matrix_iosize8192kB_iolat50,512,8192,50,18177072.0
388,512_matrix_iosize8192kB_iolat64,512,8192,64,18533309.0
96,512_matrix_iosize16384kB_iolat2,512,16384,2,16982794.0
214,512_matrix_iosize16384kB_iolat4,512,16384,4,17026464.0
310,512_matrix_iosize16384kB_iolat8,512,16384,8,17129699.0
7,512_matrix_iosize16384kB_iolat16,512,16384,16,17308791.0
412,512_matrix_iosize16384kB_iolat32,512,16384,32,17717958.0
144,512_matrix_iosize16384kB_iolat50,512,16384,50,18177072.0
291,512_matrix_iosize16384kB_iolat64,512,16384,64,18533309.0


==> figures/data/MemCtrlAnalysis/MemCtrl_local.csv <==
,Folder,Matrix Size,Memctrl,Time Spent (ns)
52,256_matrix_GDDR5_4000_2x32_0ns_0tCK,256,GDDR5_4000_2x32,1859745.0
39,256_matrix_HBM_2400_4H_1x256_0ns_0tCK,256,HBM_2400_4H_1x256,1961828.0
3,512_matrix_DDR3_1600_8x8_0ns_0tCK,512,DDR3_1600_8x8,17239610.0
42,512_matrix_DDR3_2133_8x8_0ns_0tCK,512,DDR3_2133_8x8,16007423.0
69,512_matrix_DDR4_2400_16x4_0ns_0tCK,512,DDR4_2400_16x4,17226855.0
36,512_matrix_DDR4_2400_4x16_0ns_0tCK,512,DDR4_2400_4x16,17268499.0
72,512_matrix_DDR4_2400_8x8_0ns_0tCK,512,DDR4_2400_8x8,17221888.0
61,512_matrix_GDDR5_4000_2x32_0ns_0tCK,512,GDDR5_4000_2x32,13439695.0
53,512_matrix_HBM_1000_4H_1x128_0ns_0tCK,512,HBM_1000_4H_1x128,15045007.0
10,512_matrix_HBM_1000_4H_1x64_0ns_0tCK,512,HBM_1000_4H_1x64,20555218.0
9,512_matrix_HBM_2000_4H_1x64_0ns_0tCK,512,HBM_2000_4H_1x64,16275604.0
66,512_matrix_HBM_2400_4H_1x256_0ns_0tCK,512,HBM_2400_4H_1x256,14622092.0
46,512_matrix_LPDDR2_S4_1066_1x32_0ns_0tCK,512,LPDDR2_S4_1066_1x32,27731220.0
44,512_matrix_LPDDR3_1600_1x32_0ns_0tCK,512,LPDDR3_1600_1x32,27092298.0
55,512_matrix_LPDDR5_5500_1x16_8B_BL32_0ns_0tCK,512,LPDDR5_5500_1x16_8B_BL32,21298051.0
81,512_matrix_LPDDR5_5500_1x16_BG_BL16_0ns_0tCK,512,LPDDR5_5500_1x16_BG_BL16,21451990.0
40,512_matrix_LPDDR5_5500_1x16_BG_BL32_0ns_0tCK,512,LPDDR5_5500_1x16_BG_BL32,20005664.0
58,512_matrix_LPDDR5_6400_1x16_8B_BL32_0ns_0tCK,512,LPDDR5_6400_1x16_8B_BL32,20379146.0
51,512_matrix_LPDDR5_6400_1x16_BG_BL16_0ns_0tCK,512,LPDDR5_6400_1x16_BG_BL16,21119118.0
71,512_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,512,LPDDR5_6400_1x16_BG_BL32,18911401.0
43,1024_matrix_DDR3_1600_8x8_0ns_0tCK,1024,DDR3_1600_8x8,140226841.0
68,1024_matrix_DDR3_2133_8x8_0ns_0tCK,1024,DDR3_2133_8x8,129876455.0
73,1024_matrix_DDR4_2400_16x4_0ns_0tCK,1024,DDR4_2400_16x4,139981588.0
70,1024_matrix_DDR4_2400_4x16_0ns_0tCK,1024,DDR4_2400_4x16,144946456.0
16,1024_matrix_DDR4_2400_8x8_0ns_0tCK,1024,DDR4_2400_8x8,139982303.0
34,1024_matrix_GDDR5_4000_2x32_0ns_0tCK,1024,GDDR5_4000_2x32,108563065.0
54,1024_matrix_HBM_1000_4H_1x128_0ns_0tCK,1024,HBM_1000_4H_1x128,120295922.0
48,1024_matrix_HBM_1000_4H_1x64_0ns_0tCK,1024,HBM_1000_4H_1x64,166096489.0
12,1024_matrix_HBM_2000_4H_1x64_0ns_0tCK,1024,HBM_2000_4H_1x64,133563836.0
57,1024_matrix_HBM_2400_4H_1x256_0ns_0tCK,1024,HBM_2400_4H_1x256,118539532.0
47,1024_matrix_LPDDR2_S4_1066_1x32_0ns_0tCK,1024,LPDDR2_S4_1066_1x32,223350287.0
62,1024_matrix_LPDDR3_1600_1x32_0ns_0tCK,1024,LPDDR3_1600_1x32,219652653.0
18,1024_matrix_LPDDR5_5500_1x16_8B_BL32_0ns_0tCK,1024,LPDDR5_5500_1x16_8B_BL32,171207507.0
6,1024_matrix_LPDDR5_5500_1x16_BG_BL16_0ns_0tCK,1024,LPDDR5_5500_1x16_BG_BL16,172878543.0
28,1024_matrix_LPDDR5_5500_1x16_BG_BL32_0ns_0tCK,1024,LPDDR5_5500_1x16_BG_BL32,163425406.0
76,1024_matrix_LPDDR5_6400_1x16_8B_BL32_0ns_0tCK,1024,LPDDR5_6400_1x16_8B_BL32,167486747.0
19,1024_matrix_LPDDR5_6400_1x16_BG_BL16_0ns_0tCK,1024,LPDDR5_6400_1x16_BG_BL16,171440998.0
60,1024_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,1024,LPDDR5_6400_1x16_BG_BL32,152445992.0


==> figures/data/MemCtrlAnalysis/MemCtrl_remote.csv <==
,Folder,Matrix Size,Memctrl,Time Spent (ns)
32,256_matrix_GDDR5_4000_2x32_0ns_0tCK,256,GDDR5_4000_2x32,9265304.0
20,256_matrix_HBM_2400_4H_1x256_0ns_0tCK,256,HBM_2400_4H_1x256,9274324.0
2,512_matrix_DDR3_1600_8x8_0ns_0tCK,512,DDR3_1600_8x8,72210153.0
23,512_matrix_DDR3_2133_8x8_0ns_0tCK,512,DDR3_2133_8x8,72041551.0
46,512_matrix_DDR4_2400_16x4_0ns_0tCK,512,DDR4_2400_16x4,72210471.0
19,512_matrix_DDR4_2400_4x16_0ns_0tCK,512,DDR4_2400_4x16,72231809.0
49,512_matrix_DDR4_2400_8x8_0ns_0tCK,512,DDR4_2400_8x8,72210471.0
40,512_matrix_GDDR5_4000_2x32_0ns_0tCK,512,GDDR5_4000_2x32,71784178.0
33,512_matrix_HBM_1000_4H_1x128_0ns_0tCK,512,HBM_1000_4H_1x128,72156588.0
7,512_matrix_HBM_1000_4H_1x64_0ns_0tCK,512,HBM_1000_4H_1x64,72515090.0
6,512_matrix_HBM_2000_4H_1x64_0ns_0tCK,512,HBM_2000_4H_1x64,72623372.0
43,512_matrix_HBM_2400_4H_1x256_0ns_0tCK,512,HBM_2400_4H_1x256,72059155.0
26,512_matrix_LPDDR2_S4_1066_1x32_0ns_0tCK,512,LPDDR2_S4_1066_1x32,72793961.0
25,512_matrix_LPDDR3_1600_1x32_0ns_0tCK,512,LPDDR3_1600_1x32,72666010.0
35,512_matrix_LPDDR5_5500_1x16_8B_BL32_0ns_0tCK,512,LPDDR5_5500_1x16_8B_BL32,73288440.0
56,512_matrix_LPDDR5_5500_1x16_BG_BL16_0ns_0tCK,512,LPDDR5_5500_1x16_BG_BL16,73412896.0
21,512_matrix_LPDDR5_5500_1x16_BG_BL32_0ns_0tCK,512,LPDDR5_5500_1x16_BG_BL32,73408961.0
38,512_matrix_LPDDR5_6400_1x16_8B_BL32_0ns_0tCK,512,LPDDR5_6400_1x16_8B_BL32,73137840.0
31,512_matrix_LPDDR5_6400_1x16_BG_BL16_0ns_0tCK,512,LPDDR5_6400_1x16_BG_BL16,73222716.0
48,512_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,512,LPDDR5_6400_1x16_BG_BL32,73218624.0
24,1024_matrix_DDR3_1600_8x8_0ns_0tCK,1024,DDR3_1600_8x8,575556160.0
45,1024_matrix_DDR3_2133_8x8_0ns_0tCK,1024,DDR3_2133_8x8,574374596.0
50,1024_matrix_DDR4_2400_16x4_0ns_0tCK,1024,DDR4_2400_16x4,576399684.0
47,1024_matrix_DDR4_2400_4x16_0ns_0tCK,1024,DDR4_2400_4x16,576697787.0
9,1024_matrix_DDR4_2400_8x8_0ns_0tCK,1024,DDR4_2400_8x8,576405764.0
17,1024_matrix_GDDR5_4000_2x32_0ns_0tCK,1024,GDDR5_4000_2x32,571854949.0
34,1024_matrix_HBM_1000_4H_1x128_0ns_0tCK,1024,HBM_1000_4H_1x128,575706363.0
28,1024_matrix_HBM_1000_4H_1x64_0ns_0tCK,1024,HBM_1000_4H_1x64,579590679.0
8,1024_matrix_HBM_2000_4H_1x64_0ns_0tCK,1024,HBM_2000_4H_1x64,579656522.0
37,1024_matrix_HBM_2400_4H_1x256_0ns_0tCK,1024,HBM_2400_4H_1x256,574809789.0
27,1024_matrix_LPDDR2_S4_1066_1x32_0ns_0tCK,1024,LPDDR2_S4_1066_1x32,582652926.0
41,1024_matrix_LPDDR3_1600_1x32_0ns_0tCK,1024,LPDDR3_1600_1x32,581063350.0
10,1024_matrix_LPDDR5_5500_1x16_8B_BL32_0ns_0tCK,1024,LPDDR5_5500_1x16_8B_BL32,586582780.0
4,1024_matrix_LPDDR5_5500_1x16_BG_BL16_0ns_0tCK,1024,LPDDR5_5500_1x16_BG_BL16,588356416.0
16,1024_matrix_LPDDR5_5500_1x16_BG_BL32_0ns_0tCK,1024,LPDDR5_5500_1x16_BG_BL32,587708870.0
53,1024_matrix_LPDDR5_6400_1x16_8B_BL32_0ns_0tCK,1024,LPDDR5_6400_1x16_8B_BL32,585030754.0
11,1024_matrix_LPDDR5_6400_1x16_BG_BL16_0ns_0tCK,1024,LPDDR5_6400_1x16_BG_BL16,586349487.0
39,1024_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,1024,LPDDR5_6400_1x16_BG_BL32,585800330.0


==> figures/data/MemCtrlAnalysis/MemCtrl_remote2.csv <==
,Folder,Matrix Size,Memctrl,Time Spent (ns)
4,256_matrix_DDR4_2400_8x8_0ns_0tCK,256,DDR4_2400_8x8,2762278.0
5,256_matrix_GDDR5_4000_2x32_0ns_0tCK,256,GDDR5_4000_2x32,2650459.0
3,256_matrix_HBM_2400_4H_1x256_0ns_0tCK,256,HBM_2400_4H_1x256,2694527.0
2,256_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,256,LPDDR5_6400_1x16_BG_BL32,3606916.0
11,512_matrix_DDR4_2400_8x8_0ns_0tCK,512,DDR4_2400_8x8,20833930.0
8,512_matrix_GDDR5_4000_2x32_0ns_0tCK,512,GDDR5_4000_2x32,19647638.0
9,512_matrix_HBM_2400_4H_1x256_0ns_0tCK,512,HBM_2400_4H_1x256,20289619.0
10,512_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,512,LPDDR5_6400_1x16_BG_BL32,28372963.0
0,1024_matrix_DDR4_2400_8x8_0ns_0tCK,1024,DDR4_2400_8x8,169627348.0
1,1024_matrix_GDDR5_4000_2x32_0ns_0tCK,1024,GDDR5_4000_2x32,159089366.0
6,1024_matrix_HBM_2400_4H_1x256_0ns_0tCK,1024,HBM_2400_4H_1x256,162135442.0
7,1024_matrix_LPDDR5_6400_1x16_BG_BL32_0ns_0tCK,1024,LPDDR5_6400_1x16_BG_BL32,232244492.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst1024.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
58,256_matrix_lane8_32Gbps,256,8,32,2920071.0
35,256_matrix_lane8_64Gbps,256,8,64,2920071.0
44,256_matrix_lane16_2Gbps,256,16,2,2920071.0
21,256_matrix_lane16_4Gbps,256,16,4,2920071.0
37,256_matrix_lane16_8Gbps,256,16,8,2920071.0
23,256_matrix_lane16_16Gbps,256,16,16,2920071.0
10,256_matrix_lane16_32Gbps,256,16,32,2920071.0
57,256_matrix_lane16_64Gbps,256,16,64,2920071.0
13,512_matrix_lane2_16Gbps,512,2,16,40074308.0
26,512_matrix_lane2_32Gbps,512,2,32,27545889.0
24,512_matrix_lane2_64Gbps,512,2,64,22621791.0
60,512_matrix_lane4_8Gbps,512,4,8,40074308.0
40,512_matrix_lane4_16Gbps,512,4,16,27545889.0
25,512_matrix_lane4_32Gbps,512,4,32,22621791.0
54,512_matrix_lane4_64Gbps,512,4,64,21772027.0
3,512_matrix_lane8_4Gbps,512,8,4,40074308.0
43,512_matrix_lane8_8Gbps,512,8,8,27545889.0
28,512_matrix_lane8_16Gbps,512,8,16,22621791.0
47,512_matrix_lane8_32Gbps,512,8,32,21772027.0
29,512_matrix_lane8_64Gbps,512,8,64,21379987.0
52,512_matrix_lane16_2Gbps,512,16,2,40074308.0
50,512_matrix_lane16_4Gbps,512,16,4,27545889.0
17,512_matrix_lane16_8Gbps,512,16,8,22621791.0
5,512_matrix_lane16_16Gbps,512,16,16,21772027.0
4,512_matrix_lane16_32Gbps,512,16,32,21379987.0
39,512_matrix_lane16_64Gbps,512,16,64,21166801.0
20,1024_matrix_lane2_16Gbps,1024,2,16,320452492.0
53,1024_matrix_lane2_32Gbps,1024,2,32,221245210.0
32,1024_matrix_lane2_64Gbps,1024,2,64,183309516.0
0,1024_matrix_lane4_8Gbps,1024,4,8,320452492.0
59,1024_matrix_lane4_16Gbps,1024,4,16,221245210.0
27,1024_matrix_lane4_32Gbps,1024,4,32,183309516.0
48,1024_matrix_lane4_64Gbps,1024,4,64,176811934.0
14,1024_matrix_lane8_4Gbps,1024,8,4,320452492.0
56,1024_matrix_lane8_8Gbps,1024,8,8,221245210.0
9,1024_matrix_lane8_16Gbps,1024,8,16,183309516.0
2,1024_matrix_lane8_32Gbps,1024,8,32,176811934.0
41,1024_matrix_lane8_64Gbps,1024,8,64,173549891.0
55,1024_matrix_lane16_2Gbps,1024,16,2,320452492.0
45,1024_matrix_lane16_4Gbps,1024,16,4,221245210.0
61,1024_matrix_lane16_8Gbps,1024,16,8,183309516.0
1,1024_matrix_lane16_16Gbps,1024,16,16,176811934.0
42,1024_matrix_lane16_32Gbps,1024,16,32,173549891.0
22,1024_matrix_lane16_64Gbps,1024,16,64,172016859.0
49,2048_matrix_lane2_16Gbps,2048,2,16,2555758557.0
34,2048_matrix_lane2_32Gbps,2048,2,32,1768327396.0
46,2048_matrix_lane2_64Gbps,2048,2,64,1486828765.0
16,2048_matrix_lane4_8Gbps,2048,4,8,2555758557.0
51,2048_matrix_lane4_16Gbps,2048,4,16,1768327396.0
11,2048_matrix_lane4_32Gbps,2048,4,32,1486828765.0
7,2048_matrix_lane4_64Gbps,2048,4,64,1446464857.0
15,2048_matrix_lane8_4Gbps,2048,8,4,2555758557.0
19,2048_matrix_lane8_8Gbps,2048,8,8,1768327396.0
18,2048_matrix_lane8_16Gbps,2048,8,16,1486828765.0
38,2048_matrix_lane8_32Gbps,2048,8,32,1446464857.0
30,2048_matrix_lane8_64Gbps,2048,8,64,1415514152.0
33,2048_matrix_lane16_2Gbps,2048,16,2,2555758557.0
31,2048_matrix_lane16_4Gbps,2048,16,4,1768327396.0
12,2048_matrix_lane16_8Gbps,2048,16,8,1486828765.0
6,2048_matrix_lane16_16Gbps,2048,16,16,1446464857.0
36,2048_matrix_lane16_32Gbps,2048,16,32,1415514152.0
8,2048_matrix_lane16_64Gbps,2048,16,64,1396963001.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst128.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
56,256_matrix_lane2_2Gbps,256,2,2,28137763.0
28,256_matrix_lane2_4Gbps,256,2,4,15015762.0
12,256_matrix_lane2_8Gbps,256,2,8,8416732.0
40,256_matrix_lane2_16Gbps,256,2,16,5141099.0
29,256_matrix_lane2_32Gbps,256,2,32,3509680.0
32,256_matrix_lane2_64Gbps,256,2,64,2787113.0
68,256_matrix_lane4_2Gbps,256,4,2,15015762.0
35,256_matrix_lane4_4Gbps,256,4,4,8416732.0
69,256_matrix_lane4_8Gbps,256,4,8,5141099.0
93,256_matrix_lane4_16Gbps,256,4,16,3509680.0
86,256_matrix_lane4_32Gbps,256,4,32,2787113.0
47,256_matrix_lane4_64Gbps,256,4,64,2737959.0
9,256_matrix_lane8_2Gbps,256,8,2,8412639.0
17,256_matrix_lane8_4Gbps,256,8,4,5139828.0
87,256_matrix_lane8_8Gbps,256,8,8,3509243.0
65,256_matrix_lane8_16Gbps,256,8,16,2787113.0
91,256_matrix_lane8_32Gbps,256,8,32,2737959.0
58,256_matrix_lane8_64Gbps,256,8,64,2724091.0
72,256_matrix_lane16_2Gbps,256,16,2,5139828.0
33,256_matrix_lane16_4Gbps,256,16,4,3509243.0
61,256_matrix_lane16_8Gbps,256,16,8,2787113.0
39,256_matrix_lane16_16Gbps,256,16,16,2737959.0
18,256_matrix_lane16_32Gbps,256,16,32,2724091.0
89,256_matrix_lane16_64Gbps,256,16,64,2712607.0
4,512_matrix_lane2_2Gbps,512,2,2,220705510.0
90,512_matrix_lane2_4Gbps,512,2,4,117276390.0
8,512_matrix_lane2_8Gbps,512,2,8,65368295.0
21,512_matrix_lane2_16Gbps,512,2,16,39614915.0
45,512_matrix_lane2_32Gbps,512,2,32,26722272.0
42,512_matrix_lane2_64Gbps,512,2,64,21124999.0
43,512_matrix_lane4_2Gbps,512,4,2,117276390.0
59,512_matrix_lane4_4Gbps,512,4,4,65368295.0
94,512_matrix_lane4_8Gbps,512,4,8,39614915.0
66,512_matrix_lane4_16Gbps,512,4,16,26722272.0
44,512_matrix_lane4_32Gbps,512,4,32,21124999.0
83,512_matrix_lane4_64Gbps,512,4,64,20778894.0
24,512_matrix_lane8_2Gbps,512,8,2,65324148.0
5,512_matrix_lane8_4Gbps,512,8,4,39614518.0
71,512_matrix_lane8_8Gbps,512,8,8,26723862.0
49,512_matrix_lane8_16Gbps,512,8,16,21124999.0
76,512_matrix_lane8_32Gbps,512,8,32,20778894.0
50,512_matrix_lane8_64Gbps,512,8,64,20660162.0
81,512_matrix_lane16_2Gbps,512,16,2,39614717.0
79,512_matrix_lane16_4Gbps,512,16,4,26723862.0
26,512_matrix_lane16_8Gbps,512,16,8,21124999.0
7,512_matrix_lane16_16Gbps,512,16,16,20778894.0
6,512_matrix_lane16_32Gbps,512,16,32,20660162.0
64,512_matrix_lane16_64Gbps,512,16,64,20615776.0
38,1024_matrix_lane2_2Gbps,1024,2,2,1754663906.0
48,1024_matrix_lane2_4Gbps,1024,2,4,933867574.0
63,1024_matrix_lane2_8Gbps,1024,2,8,521581213.0
31,1024_matrix_lane2_16Gbps,1024,2,16,316540798.0
82,1024_matrix_lane2_32Gbps,1024,2,32,215149204.0
54,1024_matrix_lane2_64Gbps,1024,2,64,171676716.0
36,1024_matrix_lane4_2Gbps,1024,4,2,933867574.0
37,1024_matrix_lane4_4Gbps,1024,4,4,521581213.0
0,1024_matrix_lane4_8Gbps,1024,4,8,316540798.0
92,1024_matrix_lane4_16Gbps,1024,4,16,215149204.0
46,1024_matrix_lane4_32Gbps,1024,4,32,171676716.0
77,1024_matrix_lane4_64Gbps,1024,4,64,169598540.0
3,1024_matrix_lane8_2Gbps,1024,8,2,521362663.0
22,1024_matrix_lane8_4Gbps,1024,8,4,316525579.0
85,1024_matrix_lane8_8Gbps,1024,8,8,215141178.0
16,1024_matrix_lane8_16Gbps,1024,8,16,171676716.0
2,1024_matrix_lane8_32Gbps,1024,8,32,169598540.0
67,1024_matrix_lane8_64Gbps,1024,8,64,168302894.0
84,1024_matrix_lane16_2Gbps,1024,16,2,316517870.0
73,1024_matrix_lane16_4Gbps,1024,16,4,215139747.0
95,1024_matrix_lane16_8Gbps,1024,16,8,171676716.0
1,1024_matrix_lane16_16Gbps,1024,16,16,169598540.0
70,1024_matrix_lane16_32Gbps,1024,16,32,168302894.0
34,1024_matrix_lane16_64Gbps,1024,16,64,167952935.0
53,2048_matrix_lane2_2Gbps,2048,2,2,13987651355.0
15,2048_matrix_lane2_4Gbps,2048,2,4,7448399428.0
75,2048_matrix_lane2_8Gbps,2048,2,8,4161535424.0
78,2048_matrix_lane2_16Gbps,2048,2,16,2527466497.0
57,2048_matrix_lane2_32Gbps,2048,2,32,1723168891.0
74,2048_matrix_lane2_64Gbps,2048,2,64,1393918078.0
11,2048_matrix_lane4_2Gbps,2048,4,2,7448399428.0
88,2048_matrix_lane4_4Gbps,2048,4,4,4161535424.0
25,2048_matrix_lane4_8Gbps,2048,4,8,2527466497.0
80,2048_matrix_lane4_16Gbps,2048,4,16,1723168891.0
19,2048_matrix_lane4_32Gbps,2048,4,32,1393918078.0
13,2048_matrix_lane4_64Gbps,2048,4,64,1370995681.0
41,2048_matrix_lane8_2Gbps,2048,8,2,4161225043.0
23,2048_matrix_lane8_4Gbps,2048,8,4,2527340850.0
30,2048_matrix_lane8_8Gbps,2048,8,8,1723114769.0
27,2048_matrix_lane8_16Gbps,2048,8,16,1393918078.0
62,2048_matrix_lane8_32Gbps,2048,8,32,1370995681.0
51,2048_matrix_lane8_64Gbps,2048,8,64,1362692317.0
55,2048_matrix_lane16_2Gbps,2048,16,2,2527318956.0
52,2048_matrix_lane16_4Gbps,2048,16,4,1723110081.0
20,2048_matrix_lane16_8Gbps,2048,16,8,1393918078.0
10,2048_matrix_lane16_16Gbps,2048,16,16,1370995681.0
60,2048_matrix_lane16_32Gbps,2048,16,32,1362692317.0
14,2048_matrix_lane16_64Gbps,2048,16,64,1359191378.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst2048.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
58,256_matrix_lane8_8Gbps,256,8,8,2920071.0
40,256_matrix_lane8_16Gbps,256,8,16,2920071.0
61,256_matrix_lane8_32Gbps,256,8,32,2920071.0
35,256_matrix_lane8_64Gbps,256,8,64,2920071.0
45,256_matrix_lane16_2Gbps,256,16,2,2920071.0
21,256_matrix_lane16_4Gbps,256,16,4,2920071.0
37,256_matrix_lane16_8Gbps,256,16,8,2920071.0
23,256_matrix_lane16_16Gbps,256,16,16,2920071.0
10,256_matrix_lane16_32Gbps,256,16,32,2920071.0
59,256_matrix_lane16_64Gbps,256,16,64,2920071.0
60,512_matrix_lane2_4Gbps,512,2,4,126949747.0
13,512_matrix_lane2_16Gbps,512,2,16,44139186.0
26,512_matrix_lane2_32Gbps,512,2,32,30381441.0
24,512_matrix_lane2_64Gbps,512,2,64,24706324.0
63,512_matrix_lane4_8Gbps,512,4,8,44139186.0
41,512_matrix_lane4_16Gbps,512,4,16,30381441.0
25,512_matrix_lane4_32Gbps,512,4,32,24706324.0
55,512_matrix_lane4_64Gbps,512,4,64,23039659.0
3,512_matrix_lane8_4Gbps,512,8,4,44139186.0
44,512_matrix_lane8_8Gbps,512,8,8,30381441.0
28,512_matrix_lane8_16Gbps,512,8,16,24706324.0
48,512_matrix_lane8_32Gbps,512,8,32,23039659.0
29,512_matrix_lane8_64Gbps,512,8,64,22344947.0
53,512_matrix_lane16_2Gbps,512,16,2,44139186.0
51,512_matrix_lane16_4Gbps,512,16,4,30381441.0
17,512_matrix_lane16_8Gbps,512,16,8,24706324.0
5,512_matrix_lane16_16Gbps,512,16,16,23039659.0
4,512_matrix_lane16_32Gbps,512,16,32,22344947.0
39,512_matrix_lane16_64Gbps,512,16,64,21943410.0
20,1024_matrix_lane2_16Gbps,1024,2,16,351623893.0
54,1024_matrix_lane2_32Gbps,1024,2,32,242562294.0
32,1024_matrix_lane2_64Gbps,1024,2,64,199837089.0
0,1024_matrix_lane4_8Gbps,1024,4,8,351623893.0
62,1024_matrix_lane4_16Gbps,1024,4,16,242562294.0
27,1024_matrix_lane4_32Gbps,1024,4,32,199837089.0
49,1024_matrix_lane4_64Gbps,1024,4,64,186519146.0
14,1024_matrix_lane8_4Gbps,1024,8,4,351623893.0
57,1024_matrix_lane8_8Gbps,1024,8,8,242562294.0
9,1024_matrix_lane8_16Gbps,1024,8,16,199837089.0
2,1024_matrix_lane8_32Gbps,1024,8,32,186519146.0
42,1024_matrix_lane8_64Gbps,1024,8,64,180927952.0
56,1024_matrix_lane16_2Gbps,1024,16,2,351623893.0
46,1024_matrix_lane16_4Gbps,1024,16,4,242562294.0
64,1024_matrix_lane16_8Gbps,1024,16,8,199837089.0
1,1024_matrix_lane16_16Gbps,1024,16,16,186519146.0
43,1024_matrix_lane16_32Gbps,1024,16,32,180927952.0
22,1024_matrix_lane16_64Gbps,1024,16,64,178282380.0
50,2048_matrix_lane2_16Gbps,2048,2,16,2802722734.0
34,2048_matrix_lane2_32Gbps,2048,2,32,1937221409.0
47,2048_matrix_lane2_64Gbps,2048,2,64,1619861286.0
16,2048_matrix_lane4_8Gbps,2048,4,8,2802722734.0
52,2048_matrix_lane4_16Gbps,2048,4,16,1937221409.0
11,2048_matrix_lane4_32Gbps,2048,4,32,1619861286.0
7,2048_matrix_lane4_64Gbps,2048,4,64,1508769751.0
15,2048_matrix_lane8_4Gbps,2048,8,4,2802722734.0
19,2048_matrix_lane8_8Gbps,2048,8,8,1937221409.0
18,2048_matrix_lane8_16Gbps,2048,8,16,1619861286.0
38,2048_matrix_lane8_32Gbps,2048,8,32,1508769751.0
30,2048_matrix_lane8_64Gbps,2048,8,64,1456540784.0
33,2048_matrix_lane16_2Gbps,2048,16,2,2802722734.0
31,2048_matrix_lane16_4Gbps,2048,16,4,1937221409.0
12,2048_matrix_lane16_8Gbps,2048,16,8,1619861286.0
6,2048_matrix_lane16_16Gbps,2048,16,16,1508769751.0
36,2048_matrix_lane16_32Gbps,2048,16,32,1456540784.0
8,2048_matrix_lane16_64Gbps,2048,16,64,1448347052.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst256.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
52,256_matrix_lane2_2Gbps,256,2,2,26672561.0
26,256_matrix_lane2_4Gbps,256,2,4,14275551.0
11,256_matrix_lane2_8Gbps,256,2,8,8078178.0
37,256_matrix_lane2_16Gbps,256,2,16,4987955.0
27,256_matrix_lane2_32Gbps,256,2,32,3446182.0
30,256_matrix_lane2_64Gbps,256,2,64,2769351.0
64,256_matrix_lane4_2Gbps,256,4,2,14275551.0
33,256_matrix_lane4_4Gbps,256,4,4,8078178.0
65,256_matrix_lane4_8Gbps,256,4,8,4987955.0
89,256_matrix_lane4_16Gbps,256,4,16,3446182.0
82,256_matrix_lane4_32Gbps,256,4,32,2769351.0
44,256_matrix_lane4_64Gbps,256,4,64,2714316.0
9,256_matrix_lane8_2Gbps,256,8,2,8078178.0
15,256_matrix_lane8_4Gbps,256,8,4,4987955.0
83,256_matrix_lane8_8Gbps,256,8,8,3446182.0
61,256_matrix_lane8_16Gbps,256,8,16,2769351.0
87,256_matrix_lane8_32Gbps,256,8,32,2714316.0
54,256_matrix_lane8_64Gbps,256,8,64,2698700.0
68,256_matrix_lane16_2Gbps,256,16,2,4987955.0
31,256_matrix_lane16_4Gbps,256,16,4,3446182.0
57,256_matrix_lane16_8Gbps,256,16,8,2769351.0
36,256_matrix_lane16_16Gbps,256,16,16,2714316.0
16,256_matrix_lane16_32Gbps,256,16,32,2698700.0
85,256_matrix_lane16_64Gbps,256,16,64,2698700.0
4,512_matrix_lane2_2Gbps,512,2,2,209162871.0
86,512_matrix_lane2_4Gbps,512,2,4,111571193.0
8,512_matrix_lane2_8Gbps,512,2,8,62673370.0
19,512_matrix_lane2_16Gbps,512,2,16,38355112.0
42,512_matrix_lane2_32Gbps,512,2,32,26186705.0
39,512_matrix_lane2_64Gbps,512,2,64,21128178.0
40,512_matrix_lane4_2Gbps,512,4,2,111571193.0
55,512_matrix_lane4_4Gbps,512,4,4,62673370.0
90,512_matrix_lane4_8Gbps,512,4,8,38355112.0
62,512_matrix_lane4_16Gbps,512,4,16,26186705.0
41,512_matrix_lane4_32Gbps,512,4,32,21128178.0
79,512_matrix_lane4_64Gbps,512,4,64,20763636.0
22,512_matrix_lane8_2Gbps,512,8,2,62745293.0
5,512_matrix_lane8_4Gbps,512,8,4,38355112.0
67,512_matrix_lane8_8Gbps,512,8,8,26189089.0
45,512_matrix_lane8_16Gbps,512,8,16,21128178.0
72,512_matrix_lane8_32Gbps,512,8,32,20763636.0
46,512_matrix_lane8_64Gbps,512,8,64,20594120.0
77,512_matrix_lane16_2Gbps,512,16,2,38355112.0
75,512_matrix_lane16_4Gbps,512,16,4,26186705.0
24,512_matrix_lane16_8Gbps,512,16,8,21128178.0
7,512_matrix_lane16_16Gbps,512,16,16,20763636.0
6,512_matrix_lane16_32Gbps,512,16,32,20594120.0
60,512_matrix_lane16_64Gbps,512,16,64,20498236.0
35,1024_matrix_lane2_2Gbps,1024,2,2,1662985922.0
59,1024_matrix_lane2_8Gbps,1024,2,8,500690063.0
29,1024_matrix_lane2_16Gbps,1024,2,16,307859501.0
78,1024_matrix_lane2_32Gbps,1024,2,32,210637252.0
50,1024_matrix_lane2_64Gbps,1024,2,64,171803872.0
34,1024_matrix_lane4_4Gbps,1024,4,4,500690063.0
0,1024_matrix_lane4_8Gbps,1024,4,8,307859501.0
88,1024_matrix_lane4_16Gbps,1024,4,16,210637252.0
43,1024_matrix_lane4_32Gbps,1024,4,32,171803872.0
73,1024_matrix_lane4_64Gbps,1024,4,64,169602514.0
3,1024_matrix_lane8_2Gbps,1024,8,2,501212359.0
20,1024_matrix_lane8_4Gbps,1024,8,4,307859501.0
81,1024_matrix_lane8_8Gbps,1024,8,8,210637252.0
14,1024_matrix_lane8_16Gbps,1024,8,16,171803872.0
2,1024_matrix_lane8_32Gbps,1024,8,32,169602514.0
63,1024_matrix_lane8_64Gbps,1024,8,64,168310682.0
80,1024_matrix_lane16_2Gbps,1024,16,2,307859501.0
69,1024_matrix_lane16_4Gbps,1024,16,4,210637252.0
91,1024_matrix_lane16_8Gbps,1024,16,8,171803872.0
1,1024_matrix_lane16_16Gbps,1024,16,16,169602514.0
66,1024_matrix_lane16_32Gbps,1024,16,32,168310682.0
32,1024_matrix_lane16_64Gbps,1024,16,64,167518854.0
49,2048_matrix_lane2_2Gbps,2048,2,2,13255750743.0
71,2048_matrix_lane2_8Gbps,2048,2,8,3995375953.0
74,2048_matrix_lane2_16Gbps,2048,2,16,2460183423.0
53,2048_matrix_lane2_32Gbps,2048,2,32,1685581089.0
70,2048_matrix_lane2_64Gbps,2048,2,64,1396812241.0
84,2048_matrix_lane4_4Gbps,2048,4,4,3995375953.0
23,2048_matrix_lane4_8Gbps,2048,4,8,2460183423.0
76,2048_matrix_lane4_16Gbps,2048,4,16,1685581089.0
17,2048_matrix_lane4_32Gbps,2048,4,32,1396812241.0
12,2048_matrix_lane4_64Gbps,2048,4,64,1393192808.0
38,2048_matrix_lane8_2Gbps,2048,8,2,4002759419.0
21,2048_matrix_lane8_4Gbps,2048,8,4,2460183423.0
28,2048_matrix_lane8_8Gbps,2048,8,8,1685581089.0
25,2048_matrix_lane8_16Gbps,2048,8,16,1396812241.0
58,2048_matrix_lane8_32Gbps,2048,8,32,1393192808.0
47,2048_matrix_lane8_64Gbps,2048,8,64,1372503122.0
51,2048_matrix_lane16_2Gbps,2048,16,2,2460183423.0
48,2048_matrix_lane16_4Gbps,2048,16,4,1685581089.0
18,2048_matrix_lane16_8Gbps,2048,16,8,1396812241.0
10,2048_matrix_lane16_16Gbps,2048,16,16,1393192808.0
56,2048_matrix_lane16_32Gbps,2048,16,32,1372503122.0
13,2048_matrix_lane16_64Gbps,2048,16,64,1367739718.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst4096.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
76,256_matrix_lane8_32Gbps,256,8,32,2920071.0
48,256_matrix_lane8_64Gbps,256,8,64,2920071.0
59,256_matrix_lane16_2Gbps,256,16,2,2920071.0
27,256_matrix_lane16_4Gbps,256,16,4,2920071.0
51,256_matrix_lane16_8Gbps,256,16,8,2920071.0
32,256_matrix_lane16_16Gbps,256,16,16,2920071.0
15,256_matrix_lane16_32Gbps,256,16,32,2920071.0
74,256_matrix_lane16_64Gbps,256,16,64,2920071.0
4,512_matrix_lane2_2Gbps,512,2,2,283238491.0
75,512_matrix_lane2_4Gbps,512,2,4,151372909.0
8,512_matrix_lane2_8Gbps,512,2,8,85693042.0
18,512_matrix_lane2_16Gbps,512,2,16,52868922.0
37,512_matrix_lane2_32Gbps,512,2,32,36364039.0
34,512_matrix_lane2_64Gbps,512,2,64,28468172.0
35,512_matrix_lane4_2Gbps,512,4,2,151372909.0
49,512_matrix_lane4_4Gbps,512,4,4,85693042.0
78,512_matrix_lane4_8Gbps,512,4,8,52868922.0
55,512_matrix_lane4_16Gbps,512,4,16,36364039.0
36,512_matrix_lane4_32Gbps,512,4,32,28468172.0
70,512_matrix_lane4_64Gbps,512,4,64,25732040.0
21,512_matrix_lane8_2Gbps,512,8,2,85693042.0
5,512_matrix_lane8_4Gbps,512,8,4,52868922.0
58,512_matrix_lane8_8Gbps,512,8,8,36364039.0
40,512_matrix_lane8_16Gbps,512,8,16,28468172.0
63,512_matrix_lane8_32Gbps,512,8,32,25732040.0
41,512_matrix_lane8_64Gbps,512,8,64,24239182.0
68,512_matrix_lane16_2Gbps,512,16,2,52868922.0
66,512_matrix_lane16_4Gbps,512,16,4,36364039.0
23,512_matrix_lane16_8Gbps,512,16,8,28468172.0
7,512_matrix_lane16_16Gbps,512,16,16,25732040.0
6,512_matrix_lane16_32Gbps,512,16,32,24239182.0
54,512_matrix_lane16_64Gbps,512,16,64,23489952.0
31,1024_matrix_lane2_2Gbps,1024,2,2,2244691135.0
39,1024_matrix_lane2_4Gbps,1024,2,4,1201955478.0
53,1024_matrix_lane2_8Gbps,1024,2,8,679670175.0
26,1024_matrix_lane2_16Gbps,1024,2,16,420667212.0
69,1024_matrix_lane2_32Gbps,1024,2,32,290571650.0
45,1024_matrix_lane2_64Gbps,1024,2,64,229169608.0
29,1024_matrix_lane4_2Gbps,1024,4,2,1201955478.0
30,1024_matrix_lane4_4Gbps,1024,4,4,679670175.0
0,1024_matrix_lane4_8Gbps,1024,4,8,420667212.0
77,1024_matrix_lane4_16Gbps,1024,4,16,290571650.0
38,1024_matrix_lane4_32Gbps,1024,4,32,229169608.0
64,1024_matrix_lane4_64Gbps,1024,4,64,206344128.0
3,1024_matrix_lane8_2Gbps,1024,8,2,679670175.0
19,1024_matrix_lane8_4Gbps,1024,8,4,420667212.0
72,1024_matrix_lane8_8Gbps,1024,8,8,290571650.0
14,1024_matrix_lane8_16Gbps,1024,8,16,229169608.0
2,1024_matrix_lane8_32Gbps,1024,8,32,206344128.0
56,1024_matrix_lane8_64Gbps,1024,8,64,195903898.0
71,1024_matrix_lane16_2Gbps,1024,16,2,420667212.0
60,1024_matrix_lane16_4Gbps,1024,16,4,290571650.0
79,1024_matrix_lane16_8Gbps,1024,16,8,229169608.0
1,1024_matrix_lane16_16Gbps,1024,16,16,206344128.0
57,1024_matrix_lane16_32Gbps,1024,16,32,195903898.0
28,1024_matrix_lane16_64Gbps,1024,16,64,190222621.0
44,2048_matrix_lane2_2Gbps,2048,2,2,17862673292.0
13,2048_matrix_lane2_4Gbps,2048,2,4,9559716309.0
62,2048_matrix_lane2_8Gbps,2048,2,8,5407865924.0
65,2048_matrix_lane2_16Gbps,2048,2,16,3349483055.0
47,2048_matrix_lane2_32Gbps,2048,2,32,2322200061.0
61,2048_matrix_lane2_64Gbps,2048,2,64,1845920047.0
10,2048_matrix_lane4_2Gbps,2048,4,2,9559716309.0
73,2048_matrix_lane4_4Gbps,2048,4,4,5407865924.0
22,2048_matrix_lane4_8Gbps,2048,4,8,3349483055.0
67,2048_matrix_lane4_16Gbps,2048,4,16,2322200061.0
16,2048_matrix_lane4_32Gbps,2048,4,32,1845920047.0
11,2048_matrix_lane4_64Gbps,2048,4,64,1647058448.0
33,2048_matrix_lane8_2Gbps,2048,8,2,5407864414.0
20,2048_matrix_lane8_4Gbps,2048,8,4,3349483055.0
25,2048_matrix_lane8_8Gbps,2048,8,8,2322200061.0
24,2048_matrix_lane8_16Gbps,2048,8,16,1845920047.0
52,2048_matrix_lane8_32Gbps,2048,8,32,1647058448.0
42,2048_matrix_lane8_64Gbps,2048,8,64,1586767197.0
46,2048_matrix_lane16_2Gbps,2048,16,2,3349483055.0
43,2048_matrix_lane16_4Gbps,2048,16,4,2322200061.0
17,2048_matrix_lane16_8Gbps,2048,16,8,1845920047.0
9,2048_matrix_lane16_16Gbps,2048,16,16,1647058448.0
50,2048_matrix_lane16_32Gbps,2048,16,32,1586767197.0
12,2048_matrix_lane16_64Gbps,2048,16,64,1540067038.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst512.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
30,256_matrix_lane2_2Gbps,256,2,2,26550451.0
9,256_matrix_lane2_8Gbps,256,2,8,8078178.0
16,256_matrix_lane2_64Gbps,256,2,64,2831658.0
38,256_matrix_lane4_2Gbps,256,4,2,14226795.0
19,256_matrix_lane4_4Gbps,256,4,4,8078178.0
50,256_matrix_lane4_32Gbps,256,4,32,2831658.0
26,256_matrix_lane4_64Gbps,256,4,64,2764980.0
8,256_matrix_lane8_2Gbps,256,8,2,8078178.0
11,256_matrix_lane8_4Gbps,256,8,4,5006472.0
51,256_matrix_lane8_8Gbps,256,8,8,3475428.0
36,256_matrix_lane8_16Gbps,256,8,16,2831658.0
53,256_matrix_lane8_32Gbps,256,8,32,2764980.0
31,256_matrix_lane8_64Gbps,256,8,64,2729893.0
41,256_matrix_lane16_2Gbps,256,16,2,5006472.0
17,256_matrix_lane16_4Gbps,256,16,4,3475428.0
33,256_matrix_lane16_8Gbps,256,16,8,2831658.0
22,256_matrix_lane16_16Gbps,256,16,16,2764980.0
12,256_matrix_lane16_32Gbps,256,16,32,2729893.0
52,256_matrix_lane16_64Gbps,256,16,64,2714316.0
3,512_matrix_lane2_2Gbps,512,2,2,208174269.0
7,512_matrix_lane2_8Gbps,512,2,8,62673053.0
23,512_matrix_lane2_64Gbps,512,2,64,21619598.0
32,512_matrix_lane4_4Gbps,512,4,4,62673053.0
24,512_matrix_lane4_32Gbps,512,4,32,21619598.0
47,512_matrix_lane4_64Gbps,512,4,64,21104972.0
14,512_matrix_lane8_2Gbps,512,8,2,62673053.0
4,512_matrix_lane8_4Gbps,512,8,4,38534998.0
40,512_matrix_lane8_8Gbps,512,8,8,26396910.0
27,512_matrix_lane8_16Gbps,512,8,16,21619598.0
43,512_matrix_lane8_32Gbps,512,8,32,21104972.0
28,512_matrix_lane8_64Gbps,512,8,64,20870924.0
46,512_matrix_lane16_2Gbps,512,16,2,38534998.0
45,512_matrix_lane16_4Gbps,512,16,4,26396910.0
15,512_matrix_lane16_8Gbps,512,16,8,21619598.0
6,512_matrix_lane16_16Gbps,512,16,16,21104972.0
5,512_matrix_lane16_32Gbps,512,16,32,20870924.0
35,512_matrix_lane16_64Gbps,512,16,64,20754139.0
21,1024_matrix_lane2_2Gbps,1024,2,2,1654974620.0
34,1024_matrix_lane2_8Gbps,1024,2,8,500259519.0
29,1024_matrix_lane2_64Gbps,1024,2,64,175642928.0
20,1024_matrix_lane4_4Gbps,1024,4,4,500259519.0
25,1024_matrix_lane4_32Gbps,1024,4,32,175642928.0
44,1024_matrix_lane4_64Gbps,1024,4,64,171651086.0
2,1024_matrix_lane8_2Gbps,1024,8,2,500259519.0
13,1024_matrix_lane8_4Gbps,1024,8,4,308664998.0
49,1024_matrix_lane8_8Gbps,1024,8,8,212510904.0
10,1024_matrix_lane8_16Gbps,1024,8,16,175642928.0
1,1024_matrix_lane8_32Gbps,1024,8,32,171651086.0
37,1024_matrix_lane8_64Gbps,1024,8,64,170301517.0
48,1024_matrix_lane16_2Gbps,1024,16,2,308664998.0
42,1024_matrix_lane16_4Gbps,1024,16,4,212510904.0
54,1024_matrix_lane16_8Gbps,1024,16,8,175642928.0
0,1024_matrix_lane16_16Gbps,1024,16,16,171651086.0
39,1024_matrix_lane16_32Gbps,1024,16,32,170301517.0
18,1024_matrix_lane16_64Gbps,1024,16,64,169558764.0


==> figures/data/PCIeAnalysis/PCIe_DirectMemory_study_Burst64.csv <==
,Folder,Matrix Size,Lane Number,Speed,Time Spent (ns)
56,256_matrix_lane2_2Gbps,256,2,2,31651854.0
28,256_matrix_lane2_4Gbps,256,2,4,16723554.0
12,256_matrix_lane2_8Gbps,256,2,8,9277662.0
40,256_matrix_lane2_16Gbps,256,2,16,5559047.0
29,256_matrix_lane2_32Gbps,256,2,32,3696879.0
32,256_matrix_lane2_64Gbps,256,2,64,2948006.0
68,256_matrix_lane4_2Gbps,256,4,2,16723554.0
35,256_matrix_lane4_4Gbps,256,4,4,9277662.0
69,256_matrix_lane4_8Gbps,256,4,8,5559047.0
93,256_matrix_lane4_16Gbps,256,4,16,3696879.0
86,256_matrix_lane4_32Gbps,256,4,32,2948006.0
47,256_matrix_lane4_64Gbps,256,4,64,2924641.0
9,256_matrix_lane8_2Gbps,256,8,2,9230534.0
17,256_matrix_lane8_4Gbps,256,8,4,5540768.0
87,256_matrix_lane8_8Gbps,256,8,8,3694574.0
65,256_matrix_lane8_16Gbps,256,8,16,2948006.0
91,256_matrix_lane8_32Gbps,256,8,32,2924641.0
58,256_matrix_lane8_64Gbps,256,8,64,2924482.0
72,256_matrix_lane16_2Gbps,256,16,2,5537510.0
33,256_matrix_lane16_4Gbps,256,16,4,3694574.0
61,256_matrix_lane16_8Gbps,256,16,8,2948006.0
39,256_matrix_lane16_16Gbps,256,16,16,2924641.0
18,256_matrix_lane16_32Gbps,256,16,32,2924482.0
89,256_matrix_lane16_64Gbps,256,16,64,2917369.0
4,512_matrix_lane2_2Gbps,512,2,2,248400530.0
90,512_matrix_lane2_4Gbps,512,2,4,130835374.0
8,512_matrix_lane2_8Gbps,512,2,8,72152615.0
21,512_matrix_lane2_16Gbps,512,2,16,42868415.0
45,512_matrix_lane2_32Gbps,512,2,32,28200269.0
42,512_matrix_lane2_64Gbps,512,2,64,22292575.0
43,512_matrix_lane4_2Gbps,512,4,2,130835374.0
59,512_matrix_lane4_4Gbps,512,4,4,72152615.0
94,512_matrix_lane4_8Gbps,512,4,8,42868415.0
66,512_matrix_lane4_16Gbps,512,4,16,28200269.0
44,512_matrix_lane4_32Gbps,512,4,32,22292575.0
83,512_matrix_lane4_64Gbps,512,4,64,22048950.0
24,512_matrix_lane8_2Gbps,512,8,2,71793875.0
5,512_matrix_lane8_4Gbps,512,8,4,42733033.0
71,512_matrix_lane8_8Gbps,512,8,8,28194229.0
49,512_matrix_lane8_16Gbps,512,8,16,22292575.0
76,512_matrix_lane8_32Gbps,512,8,32,22048950.0
50,512_matrix_lane8_64Gbps,512,8,64,22048950.0
81,512_matrix_lane16_2Gbps,512,16,2,42712489.0
79,512_matrix_lane16_4Gbps,512,16,4,28192163.0
26,512_matrix_lane16_8Gbps,512,16,8,22292575.0
7,512_matrix_lane16_16Gbps,512,16,16,22048950.0
6,512_matrix_lane16_32Gbps,512,16,32,22048950.0
64,512_matrix_lane16_64Gbps,512,16,64,22047997.0
38,1024_matrix_lane2_2Gbps,1024,2,2,1974342824.0
48,1024_matrix_lane2_4Gbps,1024,2,4,1041489443.0
63,1024_matrix_lane2_8Gbps,1024,2,8,575612387.0
31,1024_matrix_lane2_16Gbps,1024,2,16,343168776.0
82,1024_matrix_lane2_32Gbps,1024,2,32,226833384.0
54,1024_matrix_lane2_64Gbps,1024,2,64,180097819.0
36,1024_matrix_lane4_2Gbps,1024,4,2,1041489443.0
37,1024_matrix_lane4_4Gbps,1024,4,4,575612387.0
0,1024_matrix_lane4_8Gbps,1024,4,8,343168776.0
92,1024_matrix_lane4_16Gbps,1024,4,16,226833384.0
46,1024_matrix_lane4_32Gbps,1024,4,32,180097819.0
77,1024_matrix_lane4_64Gbps,1024,4,64,178055009.0
3,1024_matrix_lane8_2Gbps,1024,8,2,572917104.0
22,1024_matrix_lane8_4Gbps,1024,8,4,342735172.0
85,1024_matrix_lane8_8Gbps,1024,8,8,226805369.0
16,1024_matrix_lane8_16Gbps,1024,8,16,180097819.0
2,1024_matrix_lane8_32Gbps,1024,8,32,178055009.0
67,1024_matrix_lane8_64Gbps,1024,8,64,177345038.0
84,1024_matrix_lane16_2Gbps,1024,16,2,342724085.0
73,1024_matrix_lane16_4Gbps,1024,16,4,226809105.0
95,1024_matrix_lane16_8Gbps,1024,16,8,180097819.0
1,1024_matrix_lane16_16Gbps,1024,16,16,178055009.0
70,1024_matrix_lane16_32Gbps,1024,16,32,177345038.0
34,1024_matrix_lane16_64Gbps,1024,16,64,177050988.0
53,2048_matrix_lane2_2Gbps,2048,2,2,15735836554.0
15,2048_matrix_lane2_4Gbps,2048,2,4,8304513975.0
75,2048_matrix_lane2_8Gbps,2048,2,8,4592435640.0
78,2048_matrix_lane2_16Gbps,2048,2,16,2736787797.0
57,2048_matrix_lane2_32Gbps,2048,2,32,1814888796.0
74,2048_matrix_lane2_64Gbps,2048,2,64,1446283142.0
11,2048_matrix_lane4_2Gbps,2048,4,2,8304513975.0
88,2048_matrix_lane4_4Gbps,2048,4,4,4592435640.0
25,2048_matrix_lane4_8Gbps,2048,4,8,2736787797.0
80,2048_matrix_lane4_16Gbps,2048,4,16,1814888796.0
19,2048_matrix_lane4_32Gbps,2048,4,32,1446283142.0
13,2048_matrix_lane4_64Gbps,2048,4,64,1426467141.0
41,2048_matrix_lane8_2Gbps,2048,8,2,4571572981.0
23,2048_matrix_lane8_4Gbps,2048,8,4,2736350697.0
30,2048_matrix_lane8_8Gbps,2048,8,8,1814685107.0
27,2048_matrix_lane8_16Gbps,2048,8,16,1446283142.0
62,2048_matrix_lane8_32Gbps,2048,8,32,1426467141.0
51,2048_matrix_lane8_64Gbps,2048,8,64,1421135347.0
55,2048_matrix_lane16_2Gbps,2048,16,2,2736335517.0
52,2048_matrix_lane16_4Gbps,2048,16,4,1814731758.0
20,2048_matrix_lane16_8Gbps,2048,16,8,1446283142.0
10,2048_matrix_lane16_16Gbps,2048,16,16,1426467141.0
60,2048_matrix_lane16_32Gbps,2048,16,32,1421135347.0
14,2048_matrix_lane16_64Gbps,2048,16,64,1417760214.0

